LOS: Local-Optimistic Scheduling of Periodic Model Training For Anomaly Detection on Sensor Data Streams in Meshed Edge Networks

Anomaly detection is increasingly important to handle the amount of sensor data in Edge and Fog environments, Smart Cities, as well as in Industry 4.0. To ensure good results, the utilized ML models need to be updated periodically to adapt to seasonal changes and concept drifts in the sensor data. Although the increasing resource availability at the edge can allow for in-situ execution of model training directly on the devices, it is still often offloaded to fog devices or the cloud. In this paper, we propose Local-Optimistic Scheduling (LOS), a method for executing periodic ML model training jobs in close proximity to the data sources, without overloading lightweight edge devices. Training jobs are offloaded to nearby neighbor nodes as necessary and the resource consumption is optimized to meet the training period while still ensuring enough resources for further training executions. This scheduling is accomplished in a decentralized, collaborative and opportunistic manner, without full knowledge of the infrastructure and workload. We evaluated our method in an edge computing testbed on real-world datasets. The experimental results show that LOS places the training executions close to the input sensor streams, decreases the deviation between training time and training period by up to 40% and increases the amount of successfully scheduled training jobs compared to an in-situ execution.

==> CPULimitExperiments2.csv <==
Average-cpu-limits,Average-train-times,Average-time-residuals-percent,Iteration
393.8461538,35.076125,0.794638207,1
378.2692308,39.14883333,0.792116723,2
352.6538462,37.07679167,0.781209715,3
335.3076923,43.551,0.777902891,4
321.1538462,42.69620833,0.769157943,5
306.2692308,42.49929167,0.77619162,6
292.8461538,46.35920833,0.747168315,7
282.3461538,45.40733333,0.736538806,8
269.9615385,51.42016667,0.733700786,9
258.1923077,52.35483333,0.714941665,10
246.4615385,59.02858333,0.667938327,11
235.4615385,65.87170833,0.627578781,12
226.4615385,62.24154167,0.648426825,13
217.9615385,61.72345833,0.643449168,14
208.0769231,69.05883333,0.628261187,15
199.5769231,69.28895833,0.609573599,16
192.3846154,79.21045833,0.54973333,17
184.1923077,83.90904167,0.54122145,18
178.5,83.83245833,0.526195652,19
172.2692308,100.0635,0.460970582,20
167.1153846,93.46975,0.493612178,21
161.6153846,96.68395833,0.484413239,22
157.7307692,105.7837917,0.496005136,23
154.72,112.1121667,0.438686336,24
149.92,119.3878333,0.442860514,25
147.96,121.616125,0.41046346,26
141.9166667,123.5943913,0.444382205,27
140.2083333,132.0947391,0.441083752,28
139.75,126.9423043,0.425584737,29
141.173913,130.9691364,0.405959995,30
140.5652174,130.0078182,0.394207777,31
132.2727273,132.2187727,0.445716868,32
131.7272727,121.6657727,0.455280115,33
131.1818182,134.5975909,0.459185392,34
131.1818182,136.4532727,0.430170449,35
130.3636364,142.0802727,0.474437196,36
133.75,123.7048,0.379167347,37
132.55,123.21995,0.419746499,38
132.6842105,130.1131053,0.431341339,39
132.3157895,134.2454211,0.400022426,40
130.8421053,134.0380526,0.403305639,41
131.1111111,138.1766111,0.415400152,42
131.1111111,132.8342778,0.405211858,43
131.1111111,129.1464444,0.425864516,44
131.1111111,138.1647222,0.452362749,45
134.5,130.668625,0.377226461,46
142.4615385,115.4511538,0.513403276,47
140.6153846,117.738,0.528913036,48
140.6153846,127.0279231,0.469227128,49
140.6153846,123.3312308,0.484779297,50
143,115.5823333,0.499476527,51
150.8,110.6871,0.618668567,52
150.8,109.7665,0.607210527,53
150.8,103.669,0.617935362,54
154.6666667,102.3258889,0.621669187,55

==> bat-edge-2-nb-lats.csv <==
Time,Bat-edge-5,Bat-edge-3,Bat-edge-1,Bat-edge-4
1609820346,27.026,22.22,15.847,23.797
1609820403,29.658,20.472,13.8,13.071
1609820460,29.658,20.472,13.8,13.071
1609820517,31.624,18.859,12.143,20.693
1609820574,29.062,17.475,4.765,19.35
1609820631,29.553,17.831,17.377,19.176
1609820688,33.373,18.58,19.321,18.619
1609820745,33.373,18.58,19.321,18.619
1609820802,29.526,18.695,15.908,19.963
1609820859,26.855,16.969,19.891,16.072
1609820916,10.308,7.758,18.362,4.936
1609820973,21.812,12.278,11.297,10.703
1609821030,21.812,12.278,11.297,10.703
1609821087,22.311,10.904,10.236,9.518
1609821144,11.849,11.939,11.121,6.708
1609821201,17.955,29.862,13.445,16.684
1609821258,15.534,24.418,12.606,20.616
1609821315,15.534,24.418,12.606,20.616
1609821372,18.018,21.613,11.997,17.06
1609821429,16.5,22.033,14.334,19.047
1609821486,18.165,23.206,21.767,21.961
1609821543,18.165,23.206,21.767,21.961
1609821600,17.384,25.844,21.521,17.777
1609821657,17.434,27.157,19.076,20.565
1609821714,17.283,23.566,20.752,18.14
1609821771,9.201,15.024,13.584,14.883
1609821828,9.201,15.024,13.584,14.883
1609821885,8.959,14.188,20.702,13.582
1609821942,10.612,14.276,12.92,15.139
1609821999,11.979,13.259,10.417,13.459
1609822056,11.729,21.269,12.844,19.491
1609822113,11.729,21.269,12.844,19.491
1609822170,24.462,23.591,16.395,6.732
1609822227,26.526,22.876,13.343,11.842
1609822284,27.651,22.5,18.808,12.11
1609822341,14.707,22.557,19.221,9.955
1609822398,14.707,22.557,19.221,9.955
1609822455,23.562,8.704,19.858,13.411
1609822512,26.34,23.26,19.657,12.604
1609822569,28.851,25.1,18.53,11.16
1609822626,25.101,24.813,8.487,11.614
1609822683,25.101,24.813,8.487,11.614
1609822740,28.961,24.536,24.775,10.072
1609822797,28.732,28.008,23.105,11.238
1609822854,26.055,24.921,20.606,6.188
1609822911,26.055,24.921,20.606,6.188
1609822968,26.707,20.51,23.28,12.646
1609823025,27.29,24.058,21.758,13.639
1609823082,25.87,25.023,21.066,12.472
1609823139,29.423,8.051,22.814,15.56
1609823196,29.423,8.051,22.814,15.56
1609823253,27.115,19.046,7.679,12.327
1609823310,29.839,19.597,15.895,15.431
1609823367,29.324,20.492,18.473,15.121
1609823424,30.58,21.044,16.222,13.577
1609823481,30.58,21.044,16.222,13.577
1609823538,0.319,20.81,8.204,8.149
1609823595,0.47,12.323,8.818,8.132
1609823652,0.47,12.323,8.818,8.132
1609823709,5.722,11.88,13.164,7.251
1609823766,4.98,12.675,11.563,6.098
1609823823,4.979,9.846,10.786,6.918
1609823880,8.152,14.553,12.296,8.215
1609823937,7.679,12.496,6.208,8.352
1609823994,7.679,12.496,6.208,8.352
1609824051,7.2,14.197,13.87,6.819
1609824108,4.17,15.312,14.09,9.173
1609824165,4.17,15.312,14.09,9.173
1609824222,6.194,18.162,14.592,17.996
1609824279,14.231,16.736,13.042,14.054
1609824336,10.587,16.165,15.373,12.937
1609824393,11.132,20.163,13.803,10.115
1609824450,11.132,20.163,13.803,10.115
1609824507,13.206,18.06,13.753,16.296
1609824564,13.783,17.976,16.867,19.315
1609824621,11.388,21.871,16.167,8.828
1609824678,11.361,17.559,16.724,17.681
1609824735,11.722,18.154,17.068,17.511
1609824792,11.722,18.154,17.068,17.511
1609824849,7.754,17.373,18.647,19.265
1609824906,25.95,15.012,13.367,18.839
1609824963,14.474,12.347,17.015,14.055
1609825020,26.424,24.174,14.956,22.784
1609825077,26.424,24.174,14.956,22.784
1609825134,26.72,25.005,14.367,25.108
1609825191,30.423,23.978,17.067,18.796
1609825248,29.091,11.722,9.988,24.489
1609825305,27.038,19.402,13.479,23.945
1609825362,27.038,19.402,13.479,23.945
1609825419,23.806,19.41,16.402,22.226
1609825476,26.729,22.604,15.955,22.973
1609825533,29.321,20.068,20.592,11.246
1609825590,25.813,20.366,15.159,22.645
1609825647,25.771,17.09,20.077,26.065
1609825704,25.771,17.09,20.077,26.065
1609825761,25.883,17.732,19.063,23.807
1609825818,14.462,9.084,21.567,14.686
1609825875,24.644,15.157,14.08,23.167
1609825932,25.834,16.203,21.336,21.804
1609825989,25.834,16.203,21.336,21.804
1609826046,27.07,12.486,23.532,20.888
1609826103,25.794,8.735,22.508,22.82
1609826160,10.409,12.842,20.923,23.773
1609826217,21.324,12.607,20.647,23.798
1609826274,21.324,12.607,20.647,23.798
1609826331,22.776,13.507,22.968,22.772
1609826388,10.098,8.025,9.831,15.788
1609826445,9.978,8.355,17.58,17.354
1609826502,9.793,20.289,16.823,27.783
1609826559,9.793,20.289,16.823,27.783
1609826616,15.934,18.931,19.089,24.355
1609826673,17.073,22.237,10.346,26.073
1609826730,17.049,21.052,24.263,11.648
1609826787,17.318,18.694,21.756,18.374
1609826844,14.226,23.066,21.317,16.634
1609826901,14.226,23.066,21.317,16.634
1609826958,18,22.973,24.982,18.394
1609827015,13.653,13.872,20.581,15.874
1609827072,13.712,18.798,22.056,19.798
1609827129,10.62,20.694,26.561,17.698
1609827186,10.62,20.694,26.561,17.698
1609827243,6.899,6.56,27.467,8.71
1609827300,21.116,20.659,14.193,11.381
1609827357,19.886,20.43,26.722,14.739
1609827414,20.519,20.674,30.397,6.558
1609827471,20.519,20.674,30.397,6.558
1609827528,19.086,19.092,25.553,10.805
1609827585,24.913,22.998,31.832,9.98
1609827642,22.73,22.154,26.227,13.512
1609827699,23.023,19.12,26.44,15.304
1609827756,23.023,19.12,26.44,15.304
1609827813,24.647,19.576,27.597,12.423
1609827870,22.212,19.575,27.369,10.685
1609827927,21.502,17.177,24.953,12.401
1609827984,6.79,6.503,12.493,6.172
1609828041,8.125,14.63,24.419,6.309
1609828098,8.125,14.63,24.419,6.309
1609828155,21.411,12.875,20.441,15.153
1609828212,23.964,14.819,23.59,12.425
1609828269,22.281,13.43,25.674,14.736
1609828326,23.149,13.925,26.13,22.707
1609828383,23.149,13.925,26.13,22.707
1609828440,13.884,12.463,23.948,18.676
1609828497,24.026,12.804,24.301,20.454
1609828554,23.324,13.876,24.173,23.086
1609828611,26.422,7.855,24.795,23.131
1609828668,26.422,7.855,24.795,23.131
1609828725,23.043,16.109,25.962,22.355
1609828782,11.235,7.158,10.522,12.936
1609828839,19.248,19.305,17.342,21.967
1609828896,19.439,14.679,20.871,22.204
1609828953,19.439,14.679,20.871,22.204
1609829010,16.371,16.839,15.677,23.406
1609829067,18.966,20.34,17.344,8.563
1609829124,19.859,13.957,14.747,8.176
1609829181,7.478,18.242,17.888,19.87
1609829238,7.478,18.242,17.888,19.87
1609829295,19.801,15.07,22.188,19.367
1609829352,17.275,18.038,11.722,19.744
1609829409,15.185,10.767,17.306,20.774
1609829466,17.338,8.488,16.926,20.532
1609829523,17.338,8.488,16.926,20.532
1609829580,18.299,23.566,15.369,21.897
1609829637,17.306,23.79,12.308,17.868
1609829694,10.072,30.439,18.937,12.098
1609829751,23.834,29.527,14.414,19.044
1609829808,23.834,29.527,14.414,19.044
1609829865,21.322,31.106,14.565,18.148
1609829922,24.642,32.631,17.663,9.35
1609829979,20.006,30.333,14.612,13.921
1609830036,25.235,32.677,16.551,12.867
1609830093,25.235,32.677,16.551,12.867
1609830150,23.52,33.755,15.493,8.828
1609830207,26.917,32.056,12.086,11.344
1609830264,10.472,30.453,12.807,14.901
1609830321,12.609,19.514,17.283,6.253
1609830378,12.609,19.514,17.283,6.253
1609830435,24.548,21.463,17.264,8.155
1609830492,22.17,22.498,18.423,17.362
1609830549,23.407,22.806,16.726,14.168
1609830606,22.638,23.316,18.974,18.93
1609830663,22.638,23.316,18.974,18.93
1609830720,20.24,7.48,14.86,18.785
1609830777,24.017,6.529,16.32,19.005
1609830834,22.91,14.591,17.964,14.707
1609830891,23.525,18.939,20.702,16.501
1609830948,23.525,18.939,20.702,16.501
1609831005,23.243,13.706,14.454,15.441
1609831062,24.39,19.46,12.711,17.563
1609831119,22.19,15.28,22.169,8.77
1609831176,12.595,7.715,21.993,8.246
1609831233,21.411,24.956,22.437,16.506
1609831290,21.411,24.956,22.437,16.506
1609831347,10.777,26.358,22.975,19.537
1609831404,22.376,24.878,19.914,17.85
1609831461,25.271,24.023,22.258,17.625
1609831518,22.134,13.914,18.857,16.794
1609831575,22.134,13.914,18.857,16.794
1609831632,23.805,15.692,18.365,20.325
1609831689,22.784,13.14,20.076,16.453
1609831746,22.722,26.885,8.817,17.755
1609831803,23.568,29.813,17.191,19.287
1609831860,23.568,29.813,17.191,19.287
1609831917,15.641,10.43,7.39,0.443
1609831974,14.59,18.134,8.161,4.292
1609832031,14.895,19.613,12.092,12.068
1609832088,3.969,21.25,14.272,13.085
1609832145,16.769,19.614,11.94,13.292
1609832202,16.769,19.614,11.94,13.292
1609832259,19.416,19.712,13.146,14.201
1609832316,17.307,22.091,13.883,14.853
1609832373,19.33,22.866,13.151,14.846
1609832430,14.409,21.807,13.076,14.109
1609832487,14.409,21.807,13.076,14.109
1609832544,13.913,22.23,15.827,11.652
1609832601,15.536,10.956,15.403,16.894
1609832658,17.33,16.795,18.27,13.825
1609832715,16.215,15.697,19.134,22.702
1609832772,16.215,15.697,19.134,22.702
1609832829,17.132,16.807,18.097,20.562
1609832886,0.224,8.2,20.768,11.254
1609832943,5.803,19.738,23.088,19.311
1609833000,16.046,23.577,15.928,23.332
1609833057,13.537,24.373,8.716,20.345
1609833114,13.537,24.373,8.716,20.345
1609833171,13.462,20.572,20.376,21.877
1609833228,13.164,21.641,19.293,19
1609833285,11.879,22.985,18.333,20.682
1609833342,13.363,21.264,15.873,16.996
1609833399,13.363,21.264,15.873,16.996
1609833456,4.885,7.207,11.348,0.335
1609833513,13.558,8.379,18.38,10.439
1609833570,19.912,13.964,18.385,15.669
1609833627,21.176,12.149,15.009,15.681
1609833684,21.176,12.149,15.009,15.681
1609833741,19.941,13.371,18.687,18.168
1609833798,21.433,12.031,17.692,14.833
1609833855,19.697,18.544,18.559,18.389
1609833912,18.615,17.27,20.2,16.839
1609833969,18.615,17.27,20.2,16.839
1609834026,20.887,16.048,21.574,14.584
1609834083,19.091,18.842,19.919,17.054
1609834140,7.783,13.959,16.486,7.002
1609834197,7.468,14.333,22.471,6.691
1609834254,19.177,25.951,22.909,17.596
1609834311,19.177,25.951,22.909,17.596
1609834368,19.428,28.279,20.878,18.897
1609834425,17.864,29.471,4.424,20.015
1609834482,18.576,12.997,18.783,17.812
1609834539,16.865,23.654,21.199,15.344
1609834596,16.865,23.654,21.199,15.344
1609834653,17.677,25.19,23.705,19.253
1609834710,19.262,23.849,18.365,21.55


==> bat-edge-2-nb-lats2.csv <==
Minutes,Bat-edge-5,Bat-edge-3,Bat-edge-1,Bat-edge-4
1,27.026,22.22,15.847,23.797
2,29.658,20.472,13.8,13.071
3,29.658,20.472,13.8,13.071
4,31.624,18.859,12.143,20.693
5,29.062,17.475,4.765,19.35
6,29.553,17.831,17.377,19.176
7,33.373,18.58,19.321,18.619
8,33.373,18.58,19.321,18.619
9,29.526,18.695,15.908,19.963
10,26.855,16.969,19.891,16.072
11,10.308,7.758,18.362,4.936
12,21.812,12.278,11.297,10.703
13,21.812,12.278,11.297,10.703
14,22.311,10.904,10.236,9.518
15,11.849,11.939,11.121,6.708
16,17.955,29.862,13.445,16.684
17,15.534,24.418,12.606,20.616
18,15.534,24.418,12.606,20.616
19,18.018,21.613,11.997,17.06
20,16.5,22.033,14.334,19.047
21,18.165,23.206,21.767,21.961
22,18.165,23.206,21.767,21.961
23,17.384,25.844,21.521,17.777
24,17.434,27.157,19.076,20.565
25,17.283,23.566,20.752,18.14
26,9.201,15.024,13.584,14.883
27,9.201,15.024,13.584,14.883
28,8.959,14.188,20.702,13.582
29,10.612,14.276,12.92,15.139
30,11.979,13.259,10.417,13.459
31,11.729,21.269,12.844,19.491
32,11.729,21.269,12.844,19.491
33,24.462,23.591,16.395,6.732
34,26.526,22.876,13.343,11.842
35,27.651,22.5,18.808,12.11
36,14.707,22.557,19.221,9.955
37,14.707,22.557,19.221,9.955
38,23.562,8.704,19.858,13.411
39,26.34,23.26,19.657,12.604
40,28.851,25.1,18.53,11.16
41,25.101,24.813,8.487,11.614
42,25.101,24.813,8.487,11.614
43,28.961,24.536,24.775,10.072
44,28.732,28.008,23.105,11.238
45,26.055,24.921,20.606,6.188
46,26.055,24.921,20.606,6.188
47,26.707,20.51,23.28,12.646
48,27.29,24.058,21.758,13.639
49,25.87,25.023,21.066,12.472
50,29.423,8.051,22.814,15.56
51,29.423,8.051,22.814,15.56
52,27.115,19.046,7.679,12.327
53,29.839,19.597,15.895,15.431
54,29.324,20.492,18.473,15.121
55,30.58,21.044,16.222,13.577
56,30.58,21.044,16.222,13.577
57,0.319,20.81,8.204,8.149
58,0.47,12.323,8.818,8.132
59,0.47,12.323,8.818,8.132
60,5.722,11.88,13.164,7.251
61,4.98,12.675,11.563,6.098
62,4.979,9.846,10.786,6.918
63,8.152,14.553,12.296,8.215
64,7.679,12.496,6.208,8.352
65,7.679,12.496,6.208,8.352
66,7.2,14.197,13.87,6.819
67,4.17,15.312,14.09,9.173
68,4.17,15.312,14.09,9.173
69,6.194,18.162,14.592,17.996
70,14.231,16.736,13.042,14.054
71,10.587,16.165,15.373,12.937
72,11.132,20.163,13.803,10.115
73,11.132,20.163,13.803,10.115
74,13.206,18.06,13.753,16.296
75,13.783,17.976,16.867,19.315
76,11.388,21.871,16.167,8.828
77,11.361,17.559,16.724,17.681
78,11.722,18.154,17.068,17.511
79,11.722,18.154,17.068,17.511
80,7.754,17.373,18.647,19.265
81,25.95,15.012,13.367,18.839
82,14.474,12.347,17.015,14.055
83,26.424,24.174,14.956,22.784
84,26.424,24.174,14.956,22.784
85,26.72,25.005,14.367,25.108
86,30.423,23.978,17.067,18.796
87,29.091,11.722,9.988,24.489
88,27.038,19.402,13.479,23.945
89,27.038,19.402,13.479,23.945
90,23.806,19.41,16.402,22.226
91,26.729,22.604,15.955,22.973
92,29.321,20.068,20.592,11.246
93,25.813,20.366,15.159,22.645
94,25.771,17.09,20.077,26.065
95,25.771,17.09,20.077,26.065
96,25.883,17.732,19.063,23.807
97,14.462,9.084,21.567,14.686
98,24.644,15.157,14.08,23.167
99,25.834,16.203,21.336,21.804
100,25.834,16.203,21.336,21.804
101,27.07,12.486,23.532,20.888
102,25.794,8.735,22.508,22.82
103,10.409,12.842,20.923,23.773
104,21.324,12.607,20.647,23.798
105,21.324,12.607,20.647,23.798
106,22.776,13.507,22.968,22.772
107,10.098,8.025,9.831,15.788
108,9.978,8.355,17.58,17.354
109,9.793,20.289,16.823,27.783
110,9.793,20.289,16.823,27.783
111,15.934,18.931,19.089,24.355
112,17.073,22.237,10.346,26.073
113,17.049,21.052,24.263,11.648
114,17.318,18.694,21.756,18.374
115,14.226,23.066,21.317,16.634
116,14.226,23.066,21.317,16.634
117,18,22.973,24.982,18.394
118,13.653,13.872,20.581,15.874
119,13.712,18.798,22.056,19.798
120,10.62,20.694,26.561,17.698
121,10.62,20.694,26.561,17.698
122,6.899,6.56,27.467,8.71
123,21.116,20.659,14.193,11.381
124,19.886,20.43,26.722,14.739
125,20.519,20.674,30.397,6.558
126,20.519,20.674,30.397,6.558
127,19.086,19.092,25.553,10.805
128,24.913,22.998,31.832,9.98
129,22.73,22.154,26.227,13.512
130,23.023,19.12,26.44,15.304
131,23.023,19.12,26.44,15.304
132,24.647,19.576,27.597,12.423
133,22.212,19.575,27.369,10.685
134,21.502,17.177,24.953,12.401
135,6.79,6.503,12.493,6.172
136,8.125,14.63,24.419,6.309
137,8.125,14.63,24.419,6.309
138,21.411,12.875,20.441,15.153
139,23.964,14.819,23.59,12.425
140,22.281,13.43,25.674,14.736
141,23.149,13.925,26.13,22.707
142,23.149,13.925,26.13,22.707
143,13.884,12.463,23.948,18.676
144,24.026,12.804,24.301,20.454
145,23.324,13.876,24.173,23.086
146,26.422,7.855,24.795,23.131
147,26.422,7.855,24.795,23.131
148,23.043,16.109,25.962,22.355
149,11.235,7.158,10.522,12.936
150,19.248,19.305,17.342,21.967
151,19.439,14.679,20.871,22.204
152,19.439,14.679,20.871,22.204
153,16.371,16.839,15.677,23.406
154,18.966,20.34,17.344,8.563
155,19.859,13.957,14.747,8.176
156,7.478,18.242,17.888,19.87
157,7.478,18.242,17.888,19.87
158,19.801,15.07,22.188,19.367
159,17.275,18.038,11.722,19.744
160,15.185,10.767,17.306,20.774
161,17.338,8.488,16.926,20.532
162,17.338,8.488,16.926,20.532
163,18.299,23.566,15.369,21.897
164,17.306,23.79,12.308,17.868
165,10.072,30.439,18.937,12.098
166,23.834,29.527,14.414,19.044
167,23.834,29.527,14.414,19.044
168,21.322,31.106,14.565,18.148
169,24.642,32.631,17.663,9.35
170,20.006,30.333,14.612,13.921
171,25.235,32.677,16.551,12.867
172,25.235,32.677,16.551,12.867
173,23.52,33.755,15.493,8.828
174,26.917,32.056,12.086,11.344
175,10.472,30.453,12.807,14.901
176,12.609,19.514,17.283,6.253
177,12.609,19.514,17.283,6.253
178,24.548,21.463,17.264,8.155
179,22.17,22.498,18.423,17.362
180,23.407,22.806,16.726,14.168
181,22.638,23.316,18.974,18.93
182,22.638,23.316,18.974,18.93
183,20.24,7.48,14.86,18.785
184,24.017,6.529,16.32,19.005
185,22.91,14.591,17.964,14.707
186,23.525,18.939,20.702,16.501
187,23.525,18.939,20.702,16.501
188,23.243,13.706,14.454,15.441
189,24.39,19.46,12.711,17.563
190,22.19,15.28,22.169,8.77
191,12.595,7.715,21.993,8.246
192,21.411,24.956,22.437,16.506
193,21.411,24.956,22.437,16.506
194,10.777,26.358,22.975,19.537
195,22.376,24.878,19.914,17.85
196,25.271,24.023,22.258,17.625
197,22.134,13.914,18.857,16.794
198,22.134,13.914,18.857,16.794
199,23.805,15.692,18.365,20.325
200,22.784,13.14,20.076,16.453
201,22.722,26.885,8.817,17.755
202,23.568,29.813,17.191,19.287
203,23.568,29.813,17.191,19.287
204,15.641,10.43,7.39,0.443
205,14.59,18.134,8.161,4.292
206,14.895,19.613,12.092,12.068
207,3.969,21.25,14.272,13.085
208,16.769,19.614,11.94,13.292
209,16.769,19.614,11.94,13.292
210,19.416,19.712,13.146,14.201
211,17.307,22.091,13.883,14.853
212,19.33,22.866,13.151,14.846
213,14.409,21.807,13.076,14.109
214,14.409,21.807,13.076,14.109
215,13.913,22.23,15.827,11.652
216,15.536,10.956,15.403,16.894
217,17.33,16.795,18.27,13.825
218,16.215,15.697,19.134,22.702
219,16.215,15.697,19.134,22.702
220,17.132,16.807,18.097,20.562
221,0.224,8.2,20.768,11.254
222,5.803,19.738,23.088,19.311
223,16.046,23.577,15.928,23.332
224,13.537,24.373,8.716,20.345
225,13.537,24.373,8.716,20.345
226,13.462,20.572,20.376,21.877
227,13.164,21.641,19.293,19
228,11.879,22.985,18.333,20.682
229,13.363,21.264,15.873,16.996
230,13.363,21.264,15.873,16.996
231,4.885,7.207,11.348,0.335
232,13.558,8.379,18.38,10.439
233,19.912,13.964,18.385,15.669
234,21.176,12.149,15.009,15.681
235,21.176,12.149,15.009,15.681
236,19.941,13.371,18.687,18.168
237,21.433,12.031,17.692,14.833
238,19.697,18.544,18.559,18.389
239,18.615,17.27,20.2,16.839
240,18.615,17.27,20.2,16.839
241,20.887,16.048,21.574,14.584
242,19.091,18.842,19.919,17.054
243,7.783,13.959,16.486,7.002
244,7.468,14.333,22.471,6.691
245,19.177,25.951,22.909,17.596
246,19.177,25.951,22.909,17.596
247,19.428,28.279,20.878,18.897
248,17.864,29.471,4.424,20.015
249,18.576,12.997,18.783,17.812
250,16.865,23.654,21.199,15.344
251,16.865,23.654,21.199,15.344
252,17.677,25.19,23.705,19.253
253,19.262,23.849,18.365,21.55


==> boxplot.csv <==
1.35135135135135,13.3333333333333,14.6666666666667,17.1875,25.3333333333333
14.6788990825688,17.2524019359965,21.6764773335372,31.0454408968071,48.4536082474227
39.4160583941606,41.4364640883978,42.6966292134831,43.7837837837838,48.0446927374302
66.0377358490566,67.7595628415301,69.6682464454976,71.6216216216216,73.394495412844
73.394495412844,75,78.8461538461538,78.9115646258503,85.15625


==> droprate.dat <==
2 0.146666666666667 0.171875  0.133333333333333 0.171875 0.133333333333333 
4 0.181102362204724 0.484536082474227 0.146788990825688 0.252427184466019 0.146788990825688
6 0.426966292134831 0.480446927374302 0.394160583941606 0.437837837837838 0.414364640883978
8 0.696682464454976 0.73394495412844 0.660377358490566 0.716216216216216 0.677595628415301
10 0.788461538461538 0.8515625 0.73394495412844 0.789115646258503 0.75

==> hops.csv <==
Streams,Hop-0,Hop-1,Hop-2,Hop-3,Hop-4,Droprate
2,0,1,0,0,0,0.133
4,0,0.779,0.208,0.013,0,0.252
6,0,0.687,0.265,0.048,0,0.394
8,0,0.416666667,0.347222222,0.166666667,0.069444444,0.660377358490566
10,0,0.142857143,0.402597403,0.311688312,0.142857143,0.75


==> hops_final.csv <==
Streams,Hop-1,Hop-2,Hop-3,Hop-4,Droprate
2,0.985267510984751,0.014732489015249,0,0,0.143744369369369
4,0.768357717551266,0.225991683048135,0.005650599400599,0,0.266213654992665
6,0.620122237987347,0.311359312375845,0.066557665323083,0.001960784313725,0.430755256434511
8,0.425865055012849,0.366391196552652,0.167305767767851,0.040437980666648,0.6969633243411
10,0.148147672244622,0.514564485336103,0.240893580396537,0.096394262022738,0.782616927769696


==> images/droprate.dat <==
2 0.146666666666667 0.253333333333333 0.013513513513514 0.171875 0.133333333333333 
4 0.181102362204724 0.484536082474227 0.146788990825688 0.252427184466019 0.146788990825688
6 0.426966292134831 0.480446927374302 0.394160583941606 0.437837837837838 0.414364640883978
8 0.696682464454976 0.73394495412844 0.660377358490566 0.716216216216216 0.677595628415301
10 0.788461538461538 0.8515625 0.73394495412844 0.789115646258503 0.75

==> wan.csv <==
Minutes,Bat-edge-5,Bat-edge-3,Bat-edge-1,Bat-edge-4,Edge-node,Fog-node,Cloud-node
1,27.026,22.22,15.847,23.797,7.94545454545455,21.3636363636364,28.1714285714286
2,29.658,20.472,13.8,13.071,9.069,20.8833333333333,26.4333333333333
3,29.658,20.472,13.8,13.071,9.266,21.7416666666667,26.91
4,31.624,18.859,12.143,20.693,8.54583333333333,22.0916666666667,27.48
5,29.062,17.475,4.765,19.35,11.7881818181818,19.4444444444444,28.3333333333333
6,29.553,17.831,17.377,19.176,14.5083333333333,24.26,31.025
7,33.373,18.58,19.321,18.619,15.5,23.4583333333333,32.0166666666667
8,33.373,18.58,19.321,18.619,13.8666666666667,24.7416666666667,31.8083333333333
9,29.526,18.695,15.908,19.963,14.3666666666667,24.4583333333333,33.4916666666667
10,26.855,16.969,19.891,16.072,13.8545454545455,25.3916666666667,31.8416666666667
11,10.308,7.758,18.362,4.936,9.99583333333334,20.2833333333333,30.5666666666667
12,21.812,12.278,11.297,10.703,10.5375,22.1333333333333,32.0727272727273
13,21.812,12.278,11.297,10.703,11.1875,22.3666666666667,32.6
14,22.311,10.904,10.236,9.518,10.0125,22.8833333333333,33.4
15,11.849,11.939,11.121,6.708,10.1541666666667,21.8166666666667,33.3833333333333
16,17.955,29.862,13.445,16.684,11.1241666666667,21.4083333333333,32.525
17,15.534,24.418,12.606,20.616,11.1216666666667,22.7583333333333,31.15
18,15.534,24.418,12.606,20.616,11.86,21.8555555555556,32.9
19,18.018,21.613,11.997,17.06,12.67,26.5333333333333,26.5
20,16.5,22.033,14.334,19.047,13.5583333333333,25.6333333333333,27.91
21,18.165,23.206,21.767,21.961,13.6333333333333,26.0333333333333,27.8416666666667
22,18.165,23.206,21.767,21.961,12.9333333333333,26.125,27.23
23,17.384,25.844,21.521,17.777,14.2583333333333,25.1416666666667,27.6777777777778
24,17.434,27.157,19.076,20.565,13.2066666666667,26.05,28.3857142857143
25,17.283,23.566,20.752,18.14,13.7583333333333,25.4166666666667,29
26,9.201,15.024,13.584,14.883,13.725,26.1666666666667,26.7272727272727
27,9.201,15.024,13.584,14.883,12.84,26.15,28.0555555555556
28,8.959,14.188,20.702,13.582,14.2583333333333,16.8125,29.7
29,10.612,14.276,12.92,15.139,11.8675,16.75,29.6636363636364
30,11.979,13.259,10.417,13.459,12.0958333333333,16.8166666666667,29.7833333333333
31,11.729,21.269,12.844,19.491,13.7583333333333,17.0571428571429,29.6083333333333
32,11.729,21.269,12.844,19.491,13.3991666666667,16.3333333333333,29.65
33,24.462,23.591,16.395,6.732,12.0227272727273,21.775,29.4857142857143
34,26.526,22.876,13.343,11.842,11.3283333333333,24.2916666666667,27.75
35,27.651,22.5,18.808,12.11,10.5958333333333,26.1333333333333,27.4545454545455
36,14.707,22.557,19.221,9.955,11.0225,24.9166666666667,27.63
37,14.707,22.557,19.221,9.955,11.9041666666667,24.5416666666667,27.5727272727273
38,23.562,8.704,19.858,13.411,11.5333333333333,25.35,27.6333333333333
39,26.34,23.26,19.657,12.604,11.7033333333333,24.2166666666667,27.8416666666667
40,28.851,25.1,18.53,11.16,7.91,26.1,28.6714285714286
41,25.101,24.813,8.487,11.614,7.71,17.025,27.275
42,25.101,24.813,8.487,11.614,7.35083333333333,16.9375,27.5625
43,28.961,24.536,24.775,10.072,7.74333333333333,16.2625,27.57
44,28.732,28.008,23.105,11.238,9.03818181818182,17.0555555555556,27.8666666666667
45,26.055,24.921,20.606,6.188,6.86,17.1777777777778,28.88
46,26.055,24.921,20.606,6.188,7.85,17.5222222222222,27.98
47,26.707,20.51,23.28,12.646,8.559,16.8714285714286,28.1454545454545
48,27.29,24.058,21.758,13.639,8.62636363636364,16.4,28.1833333333333
49,25.87,25.023,21.066,12.472,10.5566666666667,18.6666666666667,28.04
50,29.423,8.051,22.814,15.56,10.2491666666667,18.3636363636364,35.5714285714286
51,29.423,8.051,22.814,15.56,10.365,17.6666666666667,34.55
52,27.115,19.046,7.679,12.327,9.72583333333333,18.01,35.25
53,29.839,19.597,15.895,15.431,9.86833333333333,17.4181818181818,34.4333333333333
54,29.324,20.492,18.473,15.121,10.2725,18.5916666666667,34.3416666666667
55,30.58,21.044,16.222,13.577,10.8283333333333,18.7,34.3916666666667
56,30.58,21.044,16.222,13.577,7.49545454545455,21.68,34.4142857142857
57,0.319,20.81,8.204,8.149,7.736,23.55,30.1285714285714
58,0.47,12.323,8.818,8.132,7.60636363636364,23.4083333333333,27.8090909090909
59,0.47,12.323,8.818,8.132,8.71666666666667,22.625,29.35
60,5.722,11.88,13.164,7.251,7.48545454545455,23.5916666666667,29.725
61,4.98,12.675,11.563,6.098,7.516,24.05,29.5833333333333
62,4.979,9.846,10.786,6.918,8.87,23.875,29.8666666666667
63,8.152,14.553,12.296,8.215,7.715,18.82,27.92
64,7.679,12.496,6.208,8.352,7.90083333333333,17.2625,33.8125
65,7.679,12.496,6.208,8.352,7.82818181818182,16.475,32.5666666666667
66,7.2,14.197,13.87,6.819,7.28727272727273,16.95,32.5416666666667
67,4.17,15.312,14.09,9.173,8.22083333333333,18.15,31.8666666666667
68,4.17,15.312,14.09,9.173,7.36428571428571,17.58,32.0416666666667
69,6.194,18.162,14.592,17.996,7.78909090909091,17.55,32.6166666666667
70,14.231,16.736,13.042,14.054,7.49666666666667,17.0222222222222,33.2
71,10.587,16.165,15.373,12.937,7.24666666666667,16.0333333333333,32.65
72,11.132,20.163,13.803,10.115,13.819,16.3,32.4888888888889
73,11.132,20.163,13.803,10.115,13.8233333333333,23.95,29.525
74,13.206,18.06,13.753,16.296,13.85,24.8,28.2636363636364
75,13.783,17.976,16.867,19.315,14.65,24.8833333333333,29.1833333333333
76,11.388,21.871,16.167,8.828,14.4333333333333,24.325,29.0833333333333
77,11.361,17.559,16.724,17.681,15.2583333333333,23.775,28.3083333333333
78,11.722,18.154,17.068,17.511,13.8583333333333,23.125,27.9166666666667
79,11.722,18.154,17.068,17.511,13.1666666666667,24.15,29.1181818181818
80,7.754,17.373,18.647,19.265,11.947,24.06,28.7416666666667
81,25.95,15.012,13.367,18.839,7.95727272727273,25.7571428571429,29.5
82,14.474,12.347,17.015,14.055,7.401,25.3166666666667,35.7636363636364
83,26.424,24.174,14.956,22.784,7.39111111111111,25.1083333333333,35.0916666666667
84,26.424,24.174,14.956,22.784,6.685,24.1083333333333,35.9583333333333
85,26.72,25.005,14.367,25.108,7.79090909090909,25.1833333333333,35.875
86,30.423,23.978,17.067,18.796,7.02555555555556,25.2916666666667,35.025
87,29.091,11.722,9.988,24.489,8.33125,23.2416666666667,35.1583333333333
88,27.038,19.402,13.479,23.945,8.53454545454545,24.7428571428571,34.8555555555556
89,27.038,19.402,13.479,23.945,10.3333333333333,22.175,36.175
90,23.806,19.41,16.402,22.226,11.0175,22.5916666666667,36.7916666666667
91,26.729,22.604,15.955,22.973,9.13333333333333,22.3333333333333,36.6
92,29.321,20.068,20.592,11.246,10.9233333333333,21.675,37.5916666666667
93,25.813,20.366,15.159,22.645,10.85,21.575,35.9416666666667
94,25.771,17.09,20.077,26.065,10.2375,21.2833333333333,36.7833333333333
95,25.771,17.09,20.077,26.065,11.3844444444444,23.7285714285714,36.8181818181818
96,25.883,17.732,19.063,23.807,13.1333333333333,23.8888888888889,33.075
97,14.462,9.084,21.567,14.686,13.375,22.25,34.35
98,24.644,15.157,14.08,23.167,14.1,23.325,34.625
99,25.834,16.203,21.336,21.804,13.3833333333333,22.325,33.5416666666667
100,25.834,16.203,21.336,21.804,14.325,22.325,33.7833333333333
101,27.07,12.486,23.532,20.888,13.35,23.4583333333333,33.6166666666667
102,25.794,8.735,22.508,22.82,13.6833333333333,23.1083333333333,33.3666666666667
103,10.409,12.842,20.923,23.773,12.845,22.45,33.56
104,21.324,12.607,20.647,23.798,14.4545454545455,23.1285714285714,30.85
105,21.324,12.607,20.647,23.798,13.275,17.35,31.8916666666667
106,22.776,13.507,22.968,22.772,14.6083333333333,17.21,31.6166666666667
107,10.098,8.025,9.831,15.788,15.5166666666667,16.775,31.4333333333333
108,9.978,8.355,17.58,17.354,14.1083333333333,17.16,31.5583333333333
109,9.793,20.289,16.823,27.783,14.9666666666667,16.9,31.5666666666667
110,9.793,20.289,16.823,27.783,12.4136363636364,16.7875,32.375
111,15.934,18.931,19.089,24.355,6.568,17.4142857142857,37.22
112,17.073,22.237,10.346,26.073,7.42571428571429,17.9111111111111,35.9333333333333
113,17.049,21.052,24.263,11.648,6.1225,18.3166666666667,36.8166666666667
114,17.318,18.694,21.756,18.374,6.44285714285714,18.2727272727273,36.9166666666667
115,14.226,23.066,21.317,16.634,7.02428571428572,18.0545454545455,36.5
116,14.226,23.066,21.317,16.634,6.13333333333333,17.475,36.5333333333333
117,18,22.973,24.982,18.394,6.15428571428572,17.7181818181818,37.9833333333333
118,13.653,13.872,20.581,15.874,6.31,18.64,36.4083333333333
119,13.712,18.798,22.056,19.798,7.58777777777778,17.8428571428571,31.85
120,10.62,20.694,26.561,17.698,7.81333333333333,20.8857142857143,32.9333333333333
121,10.62,20.694,26.561,17.698,8.20545454545455,20.3333333333333,31.8416666666667
122,6.899,6.56,27.467,8.71,9.65416666666667,21.0333333333333,32.825
123,21.116,20.659,14.193,11.381,8.77666666666667,21.2833333333333,32.4916666666667
124,19.886,20.43,26.722,14.739,8.80818181818182,22.0333333333333,32.6666666666667
125,20.519,20.674,30.397,6.558,8.02,21.0666666666667,32.575
126,20.519,20.674,30.397,6.558,8.28,20.675,32.49
127,19.086,19.092,25.553,10.805,8.96545454545455,21.4857142857143,30.6
128,24.913,22.998,31.832,9.98,10.0466666666667,20,28.45
129,22.73,22.154,26.227,13.512,9.81818181818182,20.6666666666667,28.2416666666667
130,23.023,19.12,26.44,15.304,9.2525,20.375,29.7666666666667
131,23.023,19.12,26.44,15.304,9.235,20.425,30.2666666666667
132,24.647,19.576,27.597,12.423,8.82166666666667,20.3083333333333,29.325
133,22.212,19.575,27.369,10.685,9.97,19.3,27.3
134,21.502,17.177,24.953,12.401,10.0491666666667,26.6285714285714,31.5181818181818
135,6.79,6.503,12.493,6.172,10.6116666666667,25.6916666666667,30.525
136,8.125,14.63,24.419,6.309,10.5408333333333,26.2166666666667,29.775
137,8.125,14.63,24.419,6.309,10.825,25.8,31.8583333333333
138,21.411,12.875,20.441,15.153,10.5441666666667,25.9083333333333,30.8416666666667
139,23.964,14.819,23.59,12.425,9.53083333333333,25.45,30.275
140,22.281,13.43,25.674,14.736,10.907,25.1916666666667,32.24
141,23.149,13.925,26.13,22.707,8.925,24,27.65
142,23.149,13.925,26.13,22.707,7.9025,20.9416666666667,27.91
143,13.884,12.463,23.948,18.676,8.82454545454545,20.325,27.6454545454545
144,24.026,12.804,24.301,20.454,9.00181818181818,20.9666666666667,28.08
145,23.324,13.876,24.173,23.086,8.67666666666666,21.45,28.8
146,26.422,7.855,24.795,23.131,8.18272727272727,21.0416666666667,27.2166666666667
147,26.422,7.855,24.795,23.131,8.6575,17.58,28.2
148,23.043,16.109,25.962,22.355,9.19166666666666,16.8555555555556,28.4777777777778
149,11.235,7.158,10.522,12.936,9.63833333333333,17.1818181818182,27.575
150,19.248,19.305,17.342,21.967,9.1375,17.45,29.05
151,19.439,14.679,20.871,22.204,9.26666666666667,17.6181818181818,27.89
152,19.439,14.679,20.871,22.204,9.82166666666667,18.67,28.23
153,16.371,16.839,15.677,23.406,9.16545454545454,17.3,27.1818181818182
154,18.966,20.34,17.344,8.563,9.24727272727273,17.13,27.3
155,19.859,13.957,14.747,8.176,9.57272727272727,20.1571428571429,31.6111111111111
156,7.478,18.242,17.888,19.87,8.51909090909091,21.725,32.0545454545455
157,7.478,18.242,17.888,19.87,8.40818181818182,20.2083333333333,31.3333333333333
158,19.801,15.07,22.188,19.367,8.7325,21.7416666666667,31.1083333333333
159,17.275,18.038,11.722,19.744,8.68545454545454,21.8166666666667,31.6166666666667
160,15.185,10.767,17.306,20.774,8.5775,21.3666666666667,30.73
161,17.338,8.488,16.926,20.532,11.5754545454545,21.3166666666667,31.4
162,17.338,8.488,16.926,20.532,13.4333333333333,22.4083333333333,30.65
163,18.299,23.566,15.369,21.897,12.8583333333333,23.0083333333333,31.9416666666667
164,17.306,23.79,12.308,17.868,14.0583333333333,23.7333333333333,29.8
165,10.072,30.439,18.937,12.098,12.11,23.3583333333333,30.35
166,23.834,29.527,14.414,19.044,13.445,22.7833333333333,32.6083333333333
167,23.834,29.527,14.414,19.044,12.5163636363636,23.5090909090909,34.1
168,21.322,31.106,14.565,18.148,9.0275,18.2857142857143,29.85
169,24.642,32.631,17.663,9.35,9.58583333333333,18.6583333333333,29.5333333333333
170,20.006,30.333,14.612,13.921,8.515,18.4,29.6083333333333
171,25.235,32.677,16.551,12.867,9.09083333333333,18.71,28.6333333333333
172,25.235,32.677,16.551,12.867,7.7725,17.1363636363636,28.95
173,23.52,33.755,15.493,8.828,9.96090909090909,18.0909090909091,31.6666666666667
174,26.917,32.056,12.086,11.344,9.4325,23.54,33.2625
175,10.472,30.453,12.807,14.901,9.57083333333333,22.5666666666667,35.2666666666667
176,12.609,19.514,17.283,6.253,10.3581818181818,22.8916666666667,34.9
177,12.609,19.514,17.283,6.253,9.61,22.8166666666667,34.0416666666667
178,24.548,21.463,17.264,8.155,10.0609090909091,23.4083333333333,34.1916666666667
179,22.17,22.498,18.423,17.362,9.06,22.7833333333333,35.7333333333333
180,23.407,22.806,16.726,14.168,9.41083333333333,23.1833333333333,36
181,22.638,23.316,18.974,18.93,9.55,22.9583333333333,34.1583333333333
182,22.638,23.316,18.974,18.93,9.46,24.375,33.875
183,20.24,7.48,14.86,18.785,13.2045454545455,22.26,32.9
184,24.017,6.529,16.32,19.005,14.4666666666667,22.1166666666667,32.0833333333333
185,22.91,14.591,17.964,14.707,14.1916666666667,22.05,31.725
186,23.525,18.939,20.702,16.501,14.6916666666667,23.0666666666667,30.8583333333333
187,23.525,18.939,20.702,16.501,14.3133333333333,21.5083333333333,31.85
188,23.243,13.706,14.454,15.441,15.575,21.4666666666667,31.35
189,24.39,19.46,12.711,17.563,9.52363636363636,24.42,29.2875
190,22.19,15.28,22.169,8.77,8.78583333333333,24.15,28.4272727272727
191,12.595,7.715,21.993,8.246,9.45166666666667,23.2666666666667,29
192,21.411,24.956,22.437,16.506,9.5325,24.15,29.4833333333333
193,21.411,24.956,22.437,16.506,9.1525,23.675,29.1545454545454
194,10.777,26.358,22.975,19.537,9.482,23.2083333333333,29.55
195,22.376,24.878,19.914,17.85,15.3166666666667,16.575,29.4125
196,25.271,24.023,22.258,17.625,16.025,17.76,29.8583333333333
197,22.134,13.914,18.857,16.794,15.4833333333333,17.3333333333333,29.4083333333333
198,22.134,13.914,18.857,16.794,14.4841666666667,17.1181818181818,28.975
199,23.805,15.692,18.365,20.325,14.65,18.0909090909091,30.12
200,22.784,13.14,20.076,16.453,15.5916666666667,18.225,30.0454545454545
201,22.722,26.885,8.817,17.755,15.4583333333333,17.3,29.81
202,23.568,29.813,17.191,19.287,12.8163636363636,18.48,31.6
203,23.568,29.813,17.191,19.287,10.9841666666667,17.38,30.65
204,15.641,10.43,7.39,0.443,11.02,17.96,31.6416666666667
205,14.59,18.134,8.161,4.292,11.3508333333333,17.675,31.3916666666667
206,14.895,19.613,12.092,12.068,11.6141666666667,18.15,31.875
207,3.969,21.25,14.272,13.085,11.2008333333333,17.3888888888889,31.6083333333333
208,16.769,19.614,11.94,13.292,10.4658333333333,17.45,31.4416666666667
209,16.769,19.614,11.94,13.292,10.4941666666667,18.2333333333333,32.0833333333333
210,19.416,19.712,13.146,14.201,10.0408333333333,17.9166666666667,31.8
211,17.307,22.091,13.883,14.853,14.1,17.58,37
212,19.33,22.866,13.151,14.846,13.8833333333333,20.9583333333333,36.45
213,14.409,21.807,13.076,14.109,15.3,21.0833333333333,36.4666666666667
214,14.409,21.807,13.076,14.109,14.0333333333333,20.225,36.0416666666667
215,13.913,22.23,15.827,11.652,14.225,21.1583333333333,36.9333333333333
216,15.536,10.956,15.403,16.894,15.0333333333333,21.45,36.4583333333333
217,17.33,16.795,18.27,13.825,13.9333333333333,21.325,36.2083333333333
218,16.215,15.697,19.134,22.702,14.1916666666667,20.625,36.7916666666667
219,16.215,15.697,19.134,22.702,15.7833333333333,20.7,37.2555555555556
220,17.132,16.807,18.097,20.562,9.68818181818182,19.65,32.08
221,0.224,8.2,20.768,11.254,9.33818181818182,17.4818181818182,30.4583333333333
222,5.803,19.738,23.088,19.311,9.10833333333333,17.74,30.3583333333333
223,16.046,23.577,15.928,23.332,8.99083333333333,17.5909090909091,30.0083333333333
224,13.537,24.373,8.716,20.345,9.70272727272728,18.04,30.4833333333333
225,13.537,24.373,8.716,20.345,10.1391666666667,17.52,29.6083333333333
226,13.462,20.572,20.376,21.877,9.155,17.8636363636364,29.8833333333333
227,13.164,21.641,19.293,19,9.25333333333333,17.6888888888889,31.4818181818182
228,11.879,22.985,18.333,20.682,9.71454545454546,17.9,31.0363636363636
229,13.363,21.264,15.873,16.996,10.6990909090909,17.36,30.75
230,13.363,21.264,15.873,16.996,10.9408333333333,17.95,29.15
231,4.885,7.207,11.348,0.335,11.8583333333333,18.51,30.625
232,13.558,8.379,18.38,10.439,11.8791666666667,17.6454545454545,29.4083333333333
233,19.912,13.964,18.385,15.669,10.6666666666667,18.5833333333333,29.85
234,21.176,12.149,15.009,15.681,11.215,18.0416666666667,29.8909090909091
235,21.176,12.149,15.009,15.681,11.1525,17.5333333333333,30.4166666666667
236,19.941,13.371,18.687,18.168,11.9883333333333,17.8272727272727,28.9
237,21.433,12.031,17.692,14.833,10.8418181818182,19.7636363636364,29
238,19.697,18.544,18.559,18.389,9.98083333333334,22.02,31.9714285714286
239,18.615,17.27,20.2,16.839,10.7441666666667,23.0666666666667,32.3333333333333
240,18.615,17.27,20.2,16.839,9.9825,22.0166666666667,31.9083333333333
241,20.887,16.048,21.574,14.584,10.46,22.1833333333333,31.825
242,19.091,18.842,19.919,17.054,10.3675,21.6583333333333,32.8916666666667
243,7.783,13.959,16.486,7.002,9.62583333333333,22.4666666666667,32.3666666666667
244,7.468,14.333,22.471,6.691,8.15428571428572,22,34.9
245,19.177,25.951,22.909,17.596,7.08111111111111,19.85,33.6166666666667
246,19.177,25.951,22.909,17.596,7.087,19.6583333333333,33.55
247,19.428,28.279,20.878,18.897,7.72727272727273,20.1083333333333,33.0583333333333
248,17.864,29.471,4.424,20.015,7.79125,19.55,32.9166666666667
249,18.576,12.997,18.783,17.812,6.74818181818182,20.3,33.4333333333333
250,16.865,23.654,21.199,15.344,7.618,19.9833333333333,33.3
251,16.865,23.654,21.199,15.344,7.445,19.8583333333333,33.9666666666667
252,17.677,25.19,23.705,19.253,7.14272727272727,19.9909090909091,32.5714285714286
253,19.262,23.849,18.365,21.55,7.94545454545455,19.28,35.4
,,,,,9.069,17.3727272727273,36.45
,,,,,9.266,18.175,35.675
,,,,,8.54583333333333,17.85,36.4333333333333
,,,,,11.7881818181818,18.1,37.0916666666667
,,,,,14.5083333333333,21.3636363636364,37.1583333333333
,,,,,15.5,20.8833333333333,36.8416666666667
,,,,,13.8666666666667,21.7416666666667,36.4166666666667
,,,,,14.3666666666667,22.0916666666667,36.03
,,,,,13.8545454545455,19.4444444444444,28.1714285714286
,,,,,,24.26,26.4333333333333
,,,,,,23.4583333333333,26.91
,,,,,,24.7416666666667,27.48
,,,,,,24.4583333333333,28.3333333333333
,,,,,,25.3916666666667,31.025
,,,,,,20.2833333333333,32.0166666666667
,,,,,,,31.8083333333333
,,,,,,,33.4916666666667
,,,,,,,31.8416666666667
,,,,,,,30.5666666666667
,,,,,,,32.0727272727273
,,,,,,,32.6
,,,,,,,33.4
,,,,,,,33.3833333333333
,,,,,,,32.525
,,,,,,,31.15
,,,,,,,32.9
,,,,,,,26.5
,,,,,,,27.91

